Maximum Knowledge Orthogonality Reconstruction with Gradients in Federated Learning

Federated learning (FL) aims at keeping client data local to preserve privacy. Instead of gathering the data itself, the server only collects aggregated gradient updates from clients. Following the popularity of FL, there has been considerable amount of work, revealing the vulnerability of FL approaches by reconstructing the input data from gradient updates. Yet, most existing works assume an FL setting with unrealistically small batch size, and have poor image quality when the batch size is large. Other works modify the neural network architectures or parameters to the point of being suspicious, and thus, can be detected by clients. Moreover, most of them can only reconstruct one sample input from a large batch. To address these limitations, we propose a novel and completely analytical approach, referred to as the maximum knowledge orthogonality reconstruction (MKOR), to reconstruct clients' input data. Our proposed method reconstructs a mathematically proven high quality image from large batches. MKOR only requires the server to send secretly modified parameters to clients and can efficiently and inconspicuously reconstruct the input images from clients' gradient updates. We evaluate MKOR's performance on the MNIST, CIFAR-100, and ImageNet dataset and compare it with the state-of-the-art works. The results show that MKOR outperforms the existing approaches, and draws attention to a pressing need for further research on the privacy protection of FL so that comprehensive defense approaches can be developed.

==> readme.txt <==
Maximum Knowledge Orthogonality Reconstruction with Gradients in Federated Learning



Required packages installation:
We use the following packages in the code. The dataset will be automatically downloaded. The computation on a batch size 100 typically takes about 2 minutes on CPU.
torch: 1.13.0+cu117
torchvision: 0.14.0+cu117
torch.version.cuda: 11.7
matplotlib: 3.1.1
os.name: posix
numpy: 1.17.3
torchmetrics: 0.11.0
Device: cpu



Usage:
Directly run the main.py. To reproduce the MKOR experiment in Fig. 3, set
unique_batch = True
user_idx = 0
in line 31 and line 32. The results are saved in subdirectory '\images'. Set different "user_idx" value to try different batches, the range in the table is from 0 to 9.

To reproduce the experiment in Fig. 4, set
unique_batch = False
unique_classes = None
in line 31 and line 33. The results are saved in subdirectory '\images'. Set different "unique_classes" value to try different N (number of classes), the range in the plot is from 1 to 100.


